Learning to Estimate 3D Hand Pose from Single RGB Images

Low-cost consumer depth cameras and deep learning have enabled reasonable 3D hand pose estimation from single depth images. In this paper, we present an approach that estimates 3D hand pose from regular RGB images. This task has far more ambiguities due to the missing depth information. To this end, we propose a deep network that learns a network-implicit 3D articulation prior. Together with detected keypoints in the images, this network yields good estimates of the 3D pose. We introduce a large scale 3D hand pose dataset based on synthetic hand models for training the involved networks. Experiments on a variety of test sets, including one on sign language recognition, demonstrate the feasibility of 3D hand pose estimation on single color images.

==> figures/arch_poseprior.tikz <==

% geometric defines
\def\nodeheightmax{1.0cm}
\def\nodewidthmax{1.0cm}
\def\scoremapsize{2cm}
\def\streamoffset{-0.5cm}

\tikzstyle{my below of} = [below=of #1.south]
\tikzstyle{my right of} = [right=of #1.east]
\tikzstyle{my left of} = [left=of #1.west]
\tikzstyle{my above of} = [above=of #1.north]

\scalebox{0.9}{
\begin{tikzpicture}[auto, node distance=.25cm,>=latex']

% define styles
\tikzstyle{img_style}=[inner sep=0pt, draw=white, very thick]
\tikzstyle{group_style}=[rectangle, draw=black, draw, double=black, rounded corners, double distance=1mm, fill=teal, opacity=0.1, text=black, text opacity=1]
\tikzstyle{private_group_style}=[rectangle, draw=none]
\tikzstyle{firstelement}=[node distance=0.75cm]

\tikzstyle{convrelu}=[rectangle, draw=black, fill=green, opacity=0.2, text=black, text opacity=1]
\tikzstyle{upsample}=[rectangle, draw=black, fill=teal, opacity=0.2, text=black, text opacity=1]
\tikzstyle{fc}=[rectangle, draw=black, fill=red, opacity=0.2, text=black, text opacity=1]

\tikzstyle{externalArrow}=[black, ultra thick, ->]
\tikzstyle{internalArrow}=[gray, thick, ->]


%
%% Scoremap stack
\node[img_style, xshift=0.1cm, yshift=0.1cm] (scoremap2) {\includegraphics[height=\scoremapsize]{./figures/overview_pics/scoremap2.png}};
\node[img_style, xshift=0.0cm, yshift=0.0cm, firstelement] (scoremap1) {\includegraphics[height=\scoremapsize]{./figures/overview_pics/scoremap1.png}};
\node[img_style, xshift=-0.1cm, yshift=-0.1cm] (scoremap0) {\includegraphics[height=\scoremapsize]{./figures/overview_pics/scoremap0.png}};


%
%% PosePrior
\begin{scope}
	\node[convrelu, firstelement, my right of=scoremap1, minimum height=\nodeheightmax, minimum width=0.2*\nodewidthmax] (conv1) {};
	\node[convrelu, my right of=conv1, minimum height=\nodeheightmax, minimum width=0.2*\nodewidthmax] (conv2) {};
	\draw[internalArrow] (conv1) -- (conv2);
	
	\node[convrelu, my right of=conv2, minimum height=0.8*\nodeheightmax, minimum width=0.4*\nodewidthmax] (conv3) {};
	\draw[internalArrow] (conv2) -- (conv3);
	\node[convrelu, my right of=conv3, minimum height=0.8*\nodeheightmax, minimum width=0.4*\nodewidthmax] (conv4) {};
	\draw[internalArrow] (conv3) -- (conv4);
	
	\node[convrelu, my right of=conv4, minimum height=0.5*\nodeheightmax, minimum width=0.6*\nodewidthmax] (conv5) {};
	\draw[internalArrow] (conv4) -- (conv5);
	\node[convrelu, my right of=conv5, minimum height=0.5*\nodeheightmax, minimum width=0.6*\nodewidthmax] (conv6) {};
	\draw[internalArrow] (conv5) -- (conv6);
	
	\node[fc, my right of=conv6, minimum height=\nodeheightmax, minimum width=0.05*\nodewidthmax] (fc1) {};
	\draw[internalArrow] (conv6) -- (fc1);
	\node[fc, my right of=fc1, minimum height=\nodeheightmax, minimum width=0.05*\nodewidthmax] (fc2) {};
	\draw[internalArrow] (fc1) -- (fc2);
\end{scope}
\node[fit=(conv1)(fc2), private_group_style](PosePriorGroupPrivate){};
\node[my above of=PosePriorGroupPrivate,anchor=center] (PosePriorLabel) {Canonical Coordinates};
\node[fit=(conv1)(fc2)(PosePriorLabel), group_style](PosePriorGroup){};
\draw[externalArrow] (scoremap1) -- (conv1);


%
%% VP
\begin{scope}
\node[convrelu, firstelement, yshift=\streamoffset, my below of=conv1, minimum height=\nodeheightmax, minimum width=0.2*\nodewidthmax] (conv1_vp) {};
\node[convrelu, my right of=conv1_vp, minimum height=\nodeheightmax, minimum width=0.2*\nodewidthmax] (conv2_vp) {};
\draw[internalArrow] (conv1_vp) -- (conv2_vp);

\node[convrelu, my right of=conv2_vp, minimum height=0.8*\nodeheightmax, minimum width=0.4*\nodewidthmax] (conv3_vp) {};
\draw[internalArrow] (conv2_vp) -- (conv3_vp);
\node[convrelu, my right of=conv3_vp, minimum height=0.8*\nodeheightmax, minimum width=0.4*\nodewidthmax] (conv4_vp) {};
\draw[internalArrow] (conv3_vp) -- (conv4_vp);

\node[convrelu, my right of=conv4_vp, minimum height=0.5*\nodeheightmax, minimum width=0.6*\nodewidthmax] (conv5_vp) {};
\draw[internalArrow] (conv4_vp) -- (conv5_vp);
\node[convrelu, my right of=conv5_vp, minimum height=0.5*\nodeheightmax, minimum width=0.6*\nodewidthmax] (conv6_vp) {};
\draw[internalArrow] (conv5_vp) -- (conv6_vp);

\node[fc, my right of=conv6_vp, minimum height=\nodeheightmax, minimum width=0.05*\nodewidthmax] (fc1_vp) {};
\draw[internalArrow] (conv6_vp) -- (fc1_vp);
\node[fc, my right of=fc1_vp, minimum height=\nodeheightmax, minimum width=0.05*\nodewidthmax] (fc2_vp) {};
\draw[internalArrow] (fc1_vp) -- (fc2_vp);
\end{scope}
\node[fit=(conv1_vp)(fc2_vp), private_group_style](ViewpointGroupPrivate){};
\node[my below of=ViewpointGroupPrivate,anchor=center] (ViewpointLabel) {Viewpoint};
\node[fit=(conv1_vp)(fc2_vp)(ViewpointLabel), group_style](ViewpointGroup){};
\draw[externalArrow] (scoremap1.east) -- ($(scoremap1.east)!.4!(conv1)$) |- (conv1_vp);

% hand side input
\node[draw, my left of=conv1_vp, xshift=-0.75cm] (hand_side) {left/right};
\node at ($(conv1_vp)!.5!(conv1)$) (midnode) {};
\draw[externalArrow, -, gray] (hand_side.east) -- ($(hand_side)!.6!(conv1_vp)$) |- (midnode.west) -- (midnode.center);
\draw[externalArrow, gray] (midnode.center) -| (fc1_vp);
\draw[externalArrow, gray] (midnode.center) -| (fc1);



%
%% 3D pose
\node at ($(fc2)!0.5!(fc2_vp)$) (tmpnode) {};
\node[rectangle, draw] at ([xshift=1.5cm] tmpnode) (matmul) {$\mathbf{w}^\text{rel} = \mathbf{w}^\textup{c} \cdot \mathbf{R}^\top $};
\draw[internalArrow] (fc2_vp) -| (matmul) node[midway, right, black]{$\mathbf{R}$};

\draw[internalArrow] (fc2) -| (matmul) node[midway, black] {$\mathbf{w}^\textup{c}$};
% \node[my right of=fc2, rectangle, draw, xshift=0.7cm] (flipnode) {flip?};
% \draw[internalArrow] (fc2) -- (flipnode) node[midway, black, above] {$\mathbf{w}^\textup{c*}$};
% \draw[internalArrow] (flipnode) -- (matmul) node[midway, black, right] {$\mathbf{w}^\textup{c}$};
% \node at ($(fc1_vp)!.5!(fc1)$) (midnode2) {};
% \draw[externalArrow, gray] (midnode2.center) -- (flipnode);


\node[img_style, my right of=matmul, firstelement, xshift=0.5cm] (hand_pose) {\includegraphics[height=4cm]{./figures/overview_pics/3d_handpose.png}};
\draw[externalArrow, shorten >=2.25cm] (matmul) -- (hand_pose.center) node[pos=0.15, above, black]{$\mathbf{w}^\text{rel}$};

\end{tikzpicture}
}

==> figures/auc_dexter.tikz <==
% This file was created by matplotlib2tikz v0.6.2.
\begin{tikzpicture}

\begin{axis}[
xlabel={Threshold in px},
ylabel={PCK},
xmin=0, xmax=30,
ymin=0, ymax=0.9,
axis on top,
legend style={at={(0.97,0.03)}, anchor=south east, font=\scriptsize},
legend cell align={left},
%legend entries={{R-train (AUC=0.444)},{S-train (AUC=0.387)},{Jointly (AUC=0.489)}}
legend entries={{R-train (AUC=0.44)},{S-train (AUC=0.39)},{Jointly (AUC=0.49)}}
]
\addplot [red, mark=*, mark size=2, mark options={solid,draw=black}]
table {%
0 0
1.57894736842105 0.0095935788684038
3.15789473684211 0.031830298232225
4.73684210526316 0.0652158209224784
6.31578947368421 0.108298116030671
7.89473684210526 0.155977273950612
9.47368421052632 0.216069293141723
11.0526315789474 0.274670355019173
12.6315789473684 0.343569087876167
14.2105263157895 0.414461767752915
15.7894736842105 0.492572648394381
17.3684210526316 0.5675728664586
18.9473684210526 0.641847086907212
20.5263157894737 0.699939580439854
22.1052631578947 0.745378453500981
23.6842105263158 0.780424524901685
25.2631578947368 0.803135022002466
26.8421052631579 0.825077824261184
28.4210526315789 0.840784077145006
30 0.853108493496269
};
\addplot [green!50.0!black, dashed, mark=triangle*, mark size=2, mark options={solid,draw=black}]
table {%
0 0
1.57894736842105 0.00653408496233209
3.15789473684211 0.0268709608591979
4.73684210526316 0.0620862485155705
6.31578947368421 0.109428186097196
7.89473684210526 0.173348157368468
9.47368421052632 0.247432596394304
11.0526315789474 0.320178609310184
12.6315789473684 0.393220715178142
14.2105263157895 0.451826996079881
15.7894736842105 0.496391991085285
17.3684210526316 0.529347734384615
18.9473684210526 0.556513596232908
20.5263157894737 0.576547546467989
22.1052631578947 0.593396119298496
23.6842105263158 0.607622743899452
25.2631578947368 0.619531270506809
26.8421052631579 0.629977993506317
28.4210526315789 0.638415423385585
30 0.646977924532089
};
\addplot [blue, dash pattern=on 1pt off 3pt on 3pt off 3pt, mark=square*, mark size=2, mark options={solid,draw=black}]
table {%
0 0
1.57894736842105 0.0122433592808704
3.15789473684211 0.0468361044162381
4.73684210526316 0.100376712112938
6.31578947368421 0.161317946374241
7.89473684210526 0.232900588215122
9.47368421052632 0.311929023900858
11.0526315789474 0.392997752806152
12.6315789473684 0.473517519162277
14.2105263157895 0.542605089857176
15.7894736842105 0.606120767971459
17.3684210526316 0.65280505289662
18.9473684210526 0.694319960765474
20.5263157894737 0.722908441712398
22.1052631578947 0.747221249156007
23.6842105263158 0.768987157960959
25.2631578947368 0.786962273449998
26.8421052631579 0.802309985356247
28.4210526315789 0.816423531339474
30 0.827368360321725
};
\end{axis}

\end{tikzpicture}

==> figures/auc_stereo.tikz <==
% This file was created by matplotlib2tikz v0.6.2.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0,0.75,0.75}

\begin{axis}[
xlabel={threshold in mm},
ylabel={PCK},
xmin=20, xmax=50,
ymin=0.3, ymax=1,
axis on top,
legend entries={{PSO (AUC=0.709)},{ICPPSO (AUC=0.748)},{CHPR (AUC=0.839)},{Ours (AUC=0.948)}},
legend cell align={left},
legend style={at={(0.97,0.03)}, anchor=south east, font=\small}
]
\addplot [red, mark=*, mark size=2, mark options={solid,draw=black}]
table {%
20 0.322368421052632
25 0.539473684210526
30 0.674342105263158
35 0.756578947368421
40 0.809210526315789
45 0.865131578947368
50 0.894736842105263
};
\addplot [green!50.0!black, dashed, mark=triangle*, mark size=2, mark options={solid,draw=black}]
table {%
20 0.519736842105263
25 0.644736842105263
30 0.717105263157895
35 0.773026315789474
40 0.809210526315789
45 0.848684210526316
50 0.868421052631579
};
\addplot [blue, dash pattern=on 1pt off 3pt on 3pt off 3pt, mark=square*, mark size=2, mark options={solid,draw=black}]
table {%
20 0.565789473684211
25 0.717105263157895
30 0.822368421052632
35 0.881578947368421
40 0.914473684210526
45 0.9375
50 0.960526315789474
};
\addplot [color0, dotted, mark=diamond*, mark size=2, mark options={solid,draw=black}]
table {%
21.0526315789474 0.869888888888889
23.6842105263158 0.896873015873016
26.3157894736842 0.916849206349206
28.9473684210526 0.932142857142857
31.5789473684211 0.943507936507937
34.2105263157895 0.952753968253968
36.8421052631579 0.959904761904762
39.4736842105263 0.966047619047619
42.1052631578947 0.971595238095238
44.7368421052632 0.976547619047619
47.3684210526316 0.980174603174603
50 0.983277777777778
};
\end{axis}

\end{tikzpicture}

==> figures/auc_stereo_zhao.tikz <==
% This file was created by matplotlib2tikz v0.6.2.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.75,0,0.75}
\definecolor{color1}{rgb}{0,0.75,0.75}

\begin{axis}[
xlabel={threshold in mm},
ylabel={PCK},
xmin=20, xmax=50,
ymin=0.3, ymax=1,
axis on top,
legend entries={{PSO (AUC=0.709)},{ICPPSO (AUC=0.748)},{CHPR (AUC=0.839)},{\cite{zhao_simple_2016} (AUC=0.770)},{Ours (AUC=0.948)}},
legend style={at={(0.97,0.03)}, anchor=south east, font=\scriptsize},
legend cell align={left}
]
\addplot [red, mark=*, mark size=2, mark options={solid,draw=black}]
table {%
20 0.322368421052632
25 0.539473684210526
30 0.674342105263158
35 0.756578947368421
40 0.809210526315789
45 0.865131578947368
50 0.894736842105263
};
\addplot [green!50.0!black, dashed, mark=triangle*, mark size=2, mark options={solid,rotate=180,draw=black}]
table {%
20 0.519736842105263
25 0.644736842105263
30 0.717105263157895
35 0.773026315789474
40 0.809210526315789
45 0.848684210526316
50 0.868421052631579
};
\addplot [blue, dash pattern=on 1pt off 3pt on 3pt off 3pt, mark=square*, mark size=2, mark options={solid,draw=black}]
table {%
20 0.565789473684211
25 0.717105263157895
30 0.822368421052632
35 0.881578947368421
40 0.914473684210526
45 0.9375
50 0.960526315789474
};
\addplot [color0, dotted, mark=x, mark size=3, mark options={solid}]
table {%
21.0526315789474 0.46318253968254
23.6842105263158 0.531825396825397
26.3157894736842 0.60318253968254
28.9473684210526 0.674865079365079
31.5789473684211 0.738095238095238
34.2105263157895 0.790825396825397
36.8421052631579 0.831468253968254
39.4736842105263 0.86297619047619
42.1052631578947 0.889801587301587
44.7368421052632 0.913460317460318
47.3684210526316 0.931587301587302
50 0.944087301587302
};
\addplot [color1, mark=diamond*, mark size=2, mark options={solid,draw=black}]
table {%
21.0526315789474 0.869888888888889
23.6842105263158 0.896873015873016
26.3157894736842 0.916849206349206
28.9473684210526 0.932142857142857
31.5789473684211 0.943507936507937
34.2105263157895 0.952753968253968
36.8421052631579 0.959904761904762
39.4736842105263 0.966047619047619
42.1052631578947 0.971595238095238
44.7368421052632 0.976547619047619
47.3684210526316 0.980174603174603
50 0.983277777777778
};
\end{axis}

\end{tikzpicture}

==> figures/overview_new.tikz <==
% geometric defines
\def\nodeheightmax{1.5cm}
\def\nodewidthmax{0.5cm}
\def\scoremap_size{1cm}

\tikzstyle{my below of} = [below=of #1.south]
\tikzstyle{my right of} = [right=of #1.east]
\tikzstyle{my left of} = [left=of #1.west]
\tikzstyle{my above of} = [above=of #1.north]

\scalebox{0.98}{
\begin{tikzpicture}[auto, node distance=.25cm,>=latex']

% define styles
\tikzstyle{img_style}=[inner sep=0pt, draw=white, very thick,node distance=0.75cm]
\tikzstyle{group_style}=[rectangle, draw=black, draw, double=black, rounded corners, double distance=1mm,
fill=teal, opacity=0.1, text=black, text opacity=1]
\tikzstyle{private_group_style}=[rectangle, draw=none]
\tikzstyle{first_node}=[node distance=0.5cm]
\tikzstyle{node_label}=[font=\footnotesize]

\tikzstyle{convrelu}=[rectangle, draw=black, fill=green, opacity=0.2, text=black, text opacity=1]
\tikzstyle{upsample}=[rectangle, draw=black, fill=teal, opacity=0.2, text=black, text opacity=1]
\tikzstyle{fc}=[rectangle, draw=black, fill=red, opacity=0.2, text=black, text opacity=1]

\tikzstyle{externalArrow}=[black, ultra thick, ->]
\tikzstyle{internalArrow}=[gray, thick, ->]

%
%% INPUT
\node[img_style] (image) {\includegraphics[height=\nodeheightmax]{./figures/overview_pics/image_rgb_ed2.png}};
%
%% HandSegNet
\begin{scope}
	\node[convrelu, first_node, my right of=image, minimum height=\nodeheightmax, minimum width=0.1*\nodewidthmax] (conv1) {};
	\node[convrelu, my right of=conv1, minimum height=0.8*\nodeheightmax, minimum width=0.2*\nodewidthmax] (conv2) {};
	\draw[internalArrow] (conv1) -- (conv2);
	\node[convrelu, my right of=conv2, minimum height=0.5*\nodeheightmax, minimum width=0.5*\nodewidthmax] (conv3) {};
	\draw[internalArrow] (conv2) -- (conv3);
	\node[convrelu, my right of=conv3, minimum height=0.2*\nodeheightmax, minimum width=\nodewidthmax] (encoding) {};
	\draw[internalArrow] (conv3) -- (encoding);
\end{scope}
\node[fit=(conv1)(encoding), private_group_style](HandSegNetGroupPrivate){};
\node[inner sep=0pt, my below of=HandSegNetGroupPrivate,anchor=center] (HandSegNetLabel) {HandSegNet};
\node[fit=(conv1)(encoding)(HandSegNetLabel), group_style](HandSegNetGroup){};
\draw[externalArrow] (image) -- (conv1);


%
%% Crop and Resize
\node[group_style, first_node, my right of=encoding, minimum height=0.8*\nodeheightmax, minimum width=0.8*\nodeheightmax, align=center] (crop_resize) {Crop \\ and \\ Resize};
\node[my above of=HandSegNetGroup] (tmp_node) {};
\draw[internalArrow] (encoding) -- (crop_resize);
\draw[externalArrow] (image) |- (tmp_node.center) -| (crop_resize);

%
%% Hand Mask
\node[xshift=0.2cm] at ($(conv3)!0.5!(crop_resize)$) (tmp_node2) {};
\node[img_style, my below of=tmp_node2, yshift=-0.8cm] (hand_mask) {\includegraphics[height=\nodeheightmax]{./figures/overview_pics/hand_mask.png}};
\draw[internalArrow] (tmp_node2.center) -- (hand_mask);


%
%% PoseNet
\begin{scope}
	\node[convrelu, first_node, my right of=crop_resize, minimum height=\nodeheightmax, minimum width=0.1*\nodewidthmax] (conv1_pn) {};
	\node[convrelu, my right of=conv1_pn, minimum height=0.8*\nodeheightmax, minimum width=0.2*\nodewidthmax] (conv2_pn) {};
	\draw[internalArrow] (conv1_pn) -- (conv2_pn);
	\node[convrelu, my right of=conv2_pn, minimum height=0.5*\nodeheightmax, minimum width=0.5*\nodewidthmax] (conv3_pn) {};
	\draw[internalArrow] (conv2_pn) -- (conv3_pn);
	\node[convrelu, my right of=conv3_pn, minimum height=0.2*\nodeheightmax, minimum width=\nodewidthmax] (encoding_pn) {};
	\draw[internalArrow] (conv3_pn) -- (encoding_pn);
	
	\node[convrelu, my right of=encoding_pn, minimum height=0.2*\nodeheightmax, minimum width=0.5*\nodewidthmax] (conv_ref1) {};
	\draw[internalArrow] (encoding_pn) -- (conv_ref1);	
	\node[convrelu, my right of=conv_ref1, minimum height=0.2*\nodeheightmax, minimum width=0.5*\nodewidthmax] (conv_ref2) {};
	\draw[internalArrow] (conv_ref1) -- (conv_ref2);
\end{scope}
\node[fit=(conv1_pn)(encoding_pn)(conv_ref2), private_group_style](PoseNetGroupPrivate){};
\node[my below of=PoseNetGroupPrivate,anchor=center] (PoseNetLabel) {PoseNet};
\node[fit=(conv1_pn)(encoding_pn)(conv_ref2)(PoseNetLabel), group_style](PoseNetGroup){};

%
%% Image crop
\node[xshift=0.2cm] at ($(crop_resize)!0.5!(conv1_pn)$) (tmp_node3) {};
\node[img_style, my below of=tmp_node3, yshift=-0.8cm] (img_crop) {\includegraphics[height=\nodeheightmax]{./figures/overview_pics/image_rgb_crop_ed2.png}};
\draw[internalArrow] (tmp_node3.center) -- (img_crop);
\draw[internalArrow] (crop_resize) -- (conv1_pn);

%
%% PosePrior
\begin{scope}
	\node[convrelu, first_node, my right of=conv_ref2, minimum height=0.3*\nodeheightmax, minimum width=0.2*\nodewidthmax, yshift=0.6cm, xshift=0.2cm] (conv1_pp) {};
	\node[convrelu, my right of=conv1_pp, minimum height=0.2*\nodeheightmax, minimum width=0.3*\nodewidthmax] (conv2_pp) {};
	\draw[internalArrow] (conv1_pp) -- (conv2_pp);
	
	\node[fc, my right of=conv2_pp, minimum height=0.5*\nodeheightmax, minimum width=0.1*\nodewidthmax] (fc_pp1) {};
	\draw[internalArrow] (conv2_pp) -- (fc_pp1);
	\node[fc, my right of=fc_pp1, minimum height=0.5*\nodeheightmax, minimum width=0.1*\nodewidthmax] (fc_pp2) {};
	\draw[internalArrow] (fc_pp1) -- (fc_pp2);
\end{scope}
%% Viewpoint
\begin{scope}
	\node[convrelu, first_node, my right of=conv_ref2, minimum height=0.3*\nodeheightmax, minimum width=0.2*\nodewidthmax, yshift=-0.6cm, xshift=0.2cm] (conv1_vp) {};
	\node[convrelu, my right of=conv1_vp, minimum height=0.2*\nodeheightmax, minimum width=0.3*\nodewidthmax] (conv2_vp) {};
	\draw[internalArrow] (conv1_vp) -- (conv2_vp);
	
	\node[fc, my right of=conv2_vp, minimum height=0.5*\nodeheightmax, minimum width=0.1*\nodewidthmax] (fc_vp1) {};
	\draw[internalArrow] (conv2_vp) -- (fc_vp1);
	\node[fc, my right of=fc_vp1, minimum height=0.5*\nodeheightmax, minimum width=0.1*\nodewidthmax] (fc_vp2) {};
	\draw[internalArrow] (fc_vp1) -- (fc_vp2);
\end{scope}
\node at ($(fc_pp2)!0.5!(fc_vp2)$) (tmpnode) {};
\node[circle, draw, my right of=tmpnode, fill=black] (merge_vp_pp) {};
\draw[internalArrow] (fc_pp2) -| (merge_vp_pp);
\draw[internalArrow] (fc_vp2) -| (merge_vp_pp);


\node[fit=(conv1_pp)(fc_pp2)(conv1_vp)(fc_vp2), private_group_style](PosePriorGroupPrivate){};
\node[my above of=PosePriorGroupPrivate,anchor=center] (PosePriorLabel) {PosePrior};
\node[fit=(conv1_vp)(fc_vp2), private_group_style](ViewpointGroupPrivate){};
\node[my below of=ViewpointGroupPrivate,anchor=center] (ViewpointLabel) {Viewpoint};
\node[fit=(conv1_pp)(fc_pp2)(conv1_vp)(fc_vp2)(ViewpointLabel)(PosePriorLabel)(merge_vp_pp), group_style](PosePriorViewpointGroup){};
\node at ($(conv_ref2)!0.5!(conv1_pp)$) (tmpnode2) {};
\draw[internalArrow] (conv_ref2) -| (tmpnode2.center) |- (conv1_pp);
\node at ($(conv_ref2)!0.5!(conv1_vp)$) (tmpnode3) {};
\draw[internalArrow] (conv_ref2) -| (tmpnode3.center) |- (conv1_vp);

%
%% Scoremap stack
\node[img_style, my below of=tmpnode3, xshift=0.1cm, yshift=-0.8cm] (scoremap2) {\includegraphics[height=\scoremap_size]{./figures/overview_pics/scoremap2.png}};
\node[img_style, my below of=tmpnode3, xshift=0.0cm, yshift=-0.9cm] (scoremap1) {\includegraphics[height=\scoremap_size]{./figures/overview_pics/scoremap1.png}};
\node[img_style, my below of=tmpnode3, xshift=-0.1cm, yshift=-1.0cm] (scoremap0) {\includegraphics[height=\scoremap_size]{./figures/overview_pics/scoremap0.png}};
\draw[internalArrow] (tmpnode3.center) -- ([yshift=0.1]scoremap1);

% hand side input
\node[rectangle, draw, my above of=image, yshift=0.4cm] (hand_side) {left/right};
\draw[externalArrow] (hand_side) -| ($(hand_side)!.9!(PosePriorViewpointGroup.north west)$) |- ([yshift=-0.5cm]PosePriorViewpointGroup.north west);

%
%% 3D pose
\node[img_style, my right of=merge_vp_pp] (hand_pose) {\includegraphics[height=3.5cm]{./figures/overview_pics/3d_handpose.png}};
\draw[internalArrow] (merge_vp_pp) -- (hand_pose);

\end{tikzpicture}
}
